First detection of methyl formate in the hot molecular core IRAS 18566+0408

The studies of the complex molecular emission lines in millimeter and submillimeter wavelengths towards the hot molecular cores demonstrate valuable details about the chemical complexity in the interstellar medium (ISM). We presented the first detection of the rotational emission lines of the complex organic molecule methyl formate (CH$_{3}$OCHO) towards the hot molecular core region IRAS 18566+0408 using the high-resolution Atacama Large Millimeter/Submillimeter Array (ALMA) band 3 observation. The estimated column density of CH$_{3}$OCHO using the rotational diagram analysis was (4.1$\pm$0.1)$\times$10$^{15}$ cm$^{-2}$ with rotational temperature 102.8$\pm$1.2 K. The estimated fractional abundance of CH$_{3}$OCHO towards the IRAS 18566+0408 relative to hydrogen (H$_{2}$) was 3.90$\times$10$^{-9}$. We noted that the estimated fractional abundance of CH$_{3}$OCHO is fairly consistent with the simulation value predicted by the three-phase warm-up model from Garrod (2013). We also discussed the possible formation mechanism of CH$_{3}$OCHO towards the hot molecular cores.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
